Rain Calms the Sea - The Impact of Entrained Air

We propose a mechanism for the damping of short ocean gravity waves during rainstorms associated with the injection of air bubbles by rain drops. The mechanism is proposed as one of the possible explanations that ascribe to rain a calming effect on ocean surface waves. A model is developed that shows how wave attenuation increases with the presence of air bubbles in the upper reaches of the ocean. The model makes predictions of the effective wave dissipation coefficient, as a function of the volumetric ratio of air to water, as well as to the rainfall rate. The model predicts dissipation rates that are in line with experimental estimates of the effective wave damping rate.

==> prljustification.txt <==
Mariners have known for centuries that 'rain can calm the sea.' The  effect of rain on rough seas is not well understood. We propose a mechanism and derive a model, based upon well established physics, some of it published in APS journals, on the generation of air droplets by the impact of rain on the ocean surface.  The wave damping coefficients predicted are within experimental estimates of the same. The mechanism and the model are new. The paper puts an emphasis on basic principles and will  appeal to the the readership of  DFD members of APS. 

